An equilibrated estimator for mixed finite element discretizations of the curl-curl problem

We propose a new a posteriori error estimator for mixed finite element discretizations of the curl-curl problem. This estimator relies on a Prager--Synge inequality, and therefore leads to fully guaranteed constant-free upper bounds on the error. The estimator is also locally efficient and polynomial-degree-robust. The construction is based on patch-wise divergence-constrained minimization problems, leading to a cheap embarrassingly parallel algorithm. Crucially, the estimator operates without any assumption on the topology of the domain, and unconventional arguments are required to establish the reliability estimate. Numerical examples illustrate the key theoretical results, and suggest that the estimator is suited for mesh adaptivity purposes.

==> data/adaptivity/P0.txt <==
H       p dofs   est         errH       errB
2.82843 0 106    0.004145    0.0138682  0.0135702
2.82843 0 155    0.00784483  0.0144433  0.0135738
2.40686 0 250    0.0128296   0.0128641  0.00817631
2.40724 0 371    0.0110497   0.0112448  0.00707931
2       0 631    0.0086697   0.00915316 0.00533918
2.41606 0 891    0.00749316  0.00744492 0.00372659
2.41606 0 1317   0.00686331  0.00658003 0.0032106
2.42373 0 2608   0.00560266  0.00538664 0.00246508
2       0 4800   0.00466805  0.00442841 0.00187288
2       0 6880   0.00419729  0.00396892 0.00162743
2       0 9205   0.00378684  0.00360267 0.0014049
2       0 15290  0.00323913  0.00307556 0.00118798
2       0 24736  0.00278179  0.00264137 0.000965178
2       0 37474  0.00240843  0.00228722 0.000819697
2       0 56148  0.00211161  0.00200386 0.000709999
2       0 84223  0.00184147  0.0017489  0.000611819
2       0 127441 0.00160398  0.00152227 0.000525149
2       0 194566 0.00139583  0.0013255  0.00045368
2       0 296649 0.00121123  0.00114994 0.000391537


==> data/adaptivity/P0_cheat.txt <==
H       p dofs   est         errH        errB
2.82843 0 106 0.0138682 0.0138682 0.0138682
2.30561 0 144 0.0164829 0.0164829 0.0164829
2.38496 0 231 0.0128882 0.0128882 0.0128882
2.30884 0 325 0.0117253 0.0117253 0.0117253
2.24637 0 717 0.00877145 0.00877145 0.00877145
2.24637 0 1220 0.00682008 0.00682008 0.00682008
2.24637 0 2608 0.0055755 0.0055755 0.0055755
2.24637 0 3661 0.00481715 0.00481715 0.00481715
2 0 6417 0.00411987 0.00411987 0.00411987
2 0 10631 0.00347115 0.00347115 0.00347115
2 0 14757 0.00312367 0.00312367 0.00312367
2 0 24679 0.00263439 0.00263439 0.00263439
2 0 38423 0.00227895 0.00227895 0.00227895
2 0 61251 0.0019591 0.0019591 0.0019591
2 0 93444 0.00170042 0.00170042 0.00170042
2 0 142181 0.00147077 0.00147077 0.00147077
2 0 224520 0.00126447 0.00126447 0.00126447
2 0 347852 0.00109062 0.00109062 0.00109062


==> data/adaptivity/P1.txt <==
H       p dofs   est         errH        errB
2.82843 1 482    0.00580056  0.0106243   0.00975801
2.82331 1 704    0.00697292  0.00814365  0.00609232
2.28254 1 920    0.00556589  0.00653513  0.00448502
2.2432  1 1396   0.00423992  0.00505099  0.00345985
2.2432  1 2314   0.00272938  0.00282325  0.00133816
2.2432  1 3868   0.00198116  0.00195839  0.000770054
2.2432  1 5746   0.00153751  0.00150239  0.00060109
2.27029 1 8846   0.00117131  0.00116642  0.000434141
2.27029 1 11060  0.000964998 0.000971035 0.0003695
2.27029 1 15800  0.000784655 0.0007752   0.000256362
2       1 20564  0.000662503 0.000658118 0.000209885
2       1 26990  0.00055542  0.000551457 0.000172713
2       1 40362  0.000433405 0.000427588 0.000124096
2       1 52670  0.000358895 0.00035388  9.65967e-05
2       1 70448  0.000295601 0.000291925 8.03839e-05
2       1 98218  0.000243557 0.000240011 6.20291e-05
2       1 137308 0.000196683 0.000193632 4.7929e-05
2       1 173496 0.00016747  0.000164697 3.94977e-05
2       1 250358 0.00013138  0.000128999 3.04068e-05
2       1 328862 0.000109441 0.000107549 2.46686e-05
2       1 450400 8.95613e-05 8.80075e-05 1.9556e-05



==> data/adaptivity/P1_cheat.txt <==
H       p dofs   est         errH        errB
2.82843 1 482    0.0106243   0.0106243   0.0106243
2.30561 1 668    0.0081728   0.0081728   0.0081728
2.54034 1 1076   0.00615301  0.00615301  0.00615301
2.54034 1 1654   0.00420023  0.00420023  0.00420023
2.54034 1 2346   0.00288149  0.00288149  0.00288149
2.23607 1 3828   0.00233322  0.00233322  0.00233322
2.23607 1 5068   0.00170176  0.00170176  0.00170176
2.28254 1 6598   0.00138259  0.00138259  0.00138259
2.28254 1 7920   0.0012264   0.0012264   0.0012264
2       1 10456  0.0010027   0.0010027   0.0010027
2       1 15106  0.000800959 0.000800959 0.000800959
2       1 21980  0.000652534 0.000652534 0.000652534
2       1 30894  0.000523851 0.000523851 0.000523851
2       1 38982  0.000442835 0.000442835 0.000442835
2       1 53610  0.000364046 0.000364046 0.000364046
2       1 73066  0.000294671 0.000294671 0.000294671
2       1 99048  0.000237891 0.000237891 0.000237891
2       1 129770 0.000198717 0.000198717 0.000198717
2       1 169102 0.000165735 0.000165735 0.000165735
2       1 231292 0.000134626 0.000134626 0.000134626
2       1 310714 0.000110223 0.000110223 0.000110223
2       1 419622 9.05595e-05 9.05595e-05 9.05595e-05
2       1 580358 7.42734e-05 7.42734e-05 7.42734e-05
2       1 810590 5.94993e-05 5.94993e-05 5.94993e-05


==> data/nontrivial/H.txt <==
H       p dofs  errH        errB        est         osc
1.19038 0 713   1.8182      1.22281     1.70681     2.11666
1.19038 1 4902  0.424606    0.166943    0.408434    0.653639
1.19038 2 15696 0.0785764   0.0359354   0.0714219   0.177514
1.19038 3 36224 0.0139622   0.00522394  0.013093    0.0361854
1.19038 4 69615 0.00212418  0.000915165 0.00193425  0.00700087
1.19038 5 118998 0.000308867 0.00011984 0.000286381 0.00111103


==> data/nontrivial/P0.txt <==
H        p dofs   errH     errB     est      osc
1.18527  0 821    1.67406  1.08051  1.5827   1.80747
0.792539 0 1753   1.28079  0.612639 1.31419  0.986488
0.599187 0 4680   0.944265 0.419683 1.00458  0.551857
0.416135 0 14484  0.651964 0.265919 0.698644 0.267944
0.313532 0 35558  0.482844 0.195125 0.518974 0.151387
0.219907 0 117142 0.321795 0.122721 0.344048 0.069223


==> data/nontrivial/P1.txt <==
H        p dofs   errH     errB        est       osc
1.18527  1 5556   0.418415  0.221358   0.37591   0.874975
0.792539 1 11426  0.201608  0.0705196  0.198931  0.217867
0.599187 1 29010  0.110769  0.0353176  0.110804  0.0952829
0.416135 1 85992  0.053212  0.0142775  0.0538188 0.031689
0.313532 1 207802 0.0298133 0.00743027 0.0303069 0.0133957
0.219907 1 666766 0.0135711 0.00308819 0.0138292 0.00413993


==> data/trivial/H.txt <==
h        p dofs  errH        errB        est         osc
0.755405 0   140 0.191893    0.0871921   0.199442    0.145901
0.755405 1   888 0.0287883   0.0107058   0.0290729   0.0292572
0.755405 2  2772 0.00355279  0.000990804 0.00350796  0.00411476
0.755405 3  6320 0.000329415 7.11004e-05 0.000325096 0.000433259
0.755405 4 12060 2.94818e-05 7.94328e-06 2.86341e-05 5.46831e-05
0.755405 5 20520 2.34379e-06 3.73903e-07 2.32253e-06 3.23268e-06


==> data/trivial/P0.txt <==
h         p dofs  errH      errB       est       osc
0.755405  0 140   0.191893  0.0871921  0.199442  0.145901
0.372243  0 828   0.102855  0.0356557  0.108008  0.0400298
0.185826  0 11920 0.0428574 0.0143555  0.045139  0.00747875
0.0919012 0 96762 0.0215992 0.00707976 0.0227354 0.00186066


==> data/trivial/P1.txt <==
h         p dofs   errH        errB        est         osc
0.755405  1    888 0.0287883   0.0107058   0.0290729   0.0292572
0.372243  1   4932 0.00768981  0.00186699  0.00774197  0.00444016
0.185826  1  66852 0.00144045  0.000279365 0.001462    0.000331964
0.0919012 1 534128 0.000361275 6.55903e-05 0.000366875 4.13589e-05

